Analytic decay width of the Higgs boson to massive bottom quarks at next-to-next-to-leading order in QCD

The Higgs boson decay to a massive bottom quark pair provides the dominant contribution to the Higgs boson width. We present an exact result for such a decay induced by the bottom quark Yukawa coupling with next-to-next-to-leading order (NNLO) QCD corrections. We have adopted the canonical differential equations in the calculation and obtained the result in terms of multiple polylogarithms. We also compute the contribution from the decay to four bottom quarks which consists of complete elliptic integrals or their one-fold integrals. The result in the small bottom quark mass limit coincides with the previous calculation using the large momentum expansion. The threshold expansion exhibits power divergent terms in the bottom quark velocity, which has a structure different from that in $e^+e^-\to t\bar{t}$ but can be reproduced by computing the corresponding Coulomb Green function. The NNLO corrections significantly reduce the uncertainties from both the renormalization scale and the renormalization scheme of the bottom quark Yukawa coupling. Our result can be applied to a heavy scalar decay to a top quark pair.

==> Auxiliary_File/ReadMe.txt <==
The analytic expressions up to weight five of NP1 family and P1 family are given in NP1_Analy_Exp.m and P1_Analy_Exp.m. Notice that some results of weight five do not contribute to the amplitude calculations and are denoted by "None". The final expressions of amplitude do not contain the multiple polylogarithms of weight five.

The expreesion of X1_bb in MSbar scheme is given in MSbar_yb_X1_bb.m.
The expreesion of X2tilde_bb in MSbar scheme is given in MSbar_yb_X2tilde_bb.m. 
The expreesions of {F_i^bbbb} and X2_bbbb are given in X2_bbbb.m.

The Cal_X1X2.nb file shows how to obtain the numerical results of X1 and X2. Notice that the PolyLogTools package is required. 

